Meteor Showers on Earth from Sungrazing Comets

Sungrazing comets have always captured a lot of interest and curiosity among the general public as well as scientists since ancient times. The perihelion passage of comet C/2012 S1 (ISON) at the end of this year (on 2013 November 28) is an eagerly awaited event. In this work, we do a mathematical study to check whether meteoroids ejected from this comet during its journey around the sun can produce spectacular meteor phenomena on Earth. Our calculations show that although the orbital elements of this comet are much more favourable than for most sungrazers to have its descending node near the Earth's orbit, even ejection velocities as high as 1 km/s do not induce sufficient nodal dispersion to bring meteoroids to Earth intersection during present times. A similar result applies to Newton's comet C/1680 V1 which has surprisingly similar orbital elements, although it is known to be a distinct comet from C/2012 S1. Our analysis also shows that for meteoroids ejected from all known sungrazing groups during recent epochs, only the Marsden family (with required ejection velocities of some hundreds of m/s) can produce meteor phenomena during present times. In a broader sense, we indicate why we do not observe visually brilliant meteor showers from frequently observed sungrazers.

==> readme.txt <==
No special layout or instructions. Our .tex file fits the format and length constraints perfectly.

